Evaluating LLMs for Targeted Concept Simplification for Domain-Specific Texts

One useful application of NLP models is to support people in reading complex text from unfamiliar domains (e.g., scientific articles). Simplifying the entire text makes it understandable but sometimes removes important details. On the contrary, helping adult readers understand difficult concepts in context can enhance their vocabulary and knowledge. In a preliminary human study, we first identify that lack of context and unfamiliarity with difficult concepts is a major reason for adult readers' difficulty with domain-specific text. We then introduce "targeted concept simplification," a simplification task for rewriting text to help readers comprehend text containing unfamiliar concepts. We also introduce WikiDomains, a new dataset of 22k definitions from 13 academic domains paired with a difficult concept within each definition. We benchmark the performance of open-source and commercial LLMs and a simple dictionary baseline on this task across human judgments of ease of understanding and meaning preservation. Interestingly, our human judges preferred explanations about the difficult concept more than simplification of the concept phrase. Further, no single model achieved superior performance across all quality dimensions, and automated metrics also show low correlations with human evaluations of concept simplification ($\sim0.2$), opening up rich avenues for research on personalized human reading comprehension support.

==> reference/baseline_prompt_results.txt <==
dataset	prompt-setting	shot-setting	model	density	bleu-1	bleu-2	bleu-3	bleu-4	bertscore	graphsim	aoa	domain	concept_explained	concept_simplified	concept_max
enwiki	baseline	na	bloomz-170b	5.869770917	0.6150731953	0.4716556248	0.3906385944	0.3318272647	0.8541834087	0.7648727433	-4.691819455	-0.007072849818	0.02081707	0.4119177726	0.4303929222
enwiki	baseline	na	falcon-40b-instruct	3.593047909	0.4424226718	0.2881397198	0.2134987061	0.1633426446	0.8130414227	0.6652780922	-5.136716137	-0.027685234	0.01743429612	0.5115794952	0.5243299506
enwiki	baseline	na	flan-ulm-340b	15.75504246	0.6682410107	0.634520209	0.616460151	0.6020120002	0.9030696688	0.7936249413	-8.548149462	0.005232647928	0.03304709862	0.3616965912	0.3905802758
enwiki	baseline	na	gpt4	2.886372199	0.6667585151	0.4161868506	0.2705273777	0.176277328	0.8888021485	0.8471278432	-0.8003344716	-0.005397261345	0.01535258912	0.4124381993	0.4246682279
scidef	baseline	na	bloomz-170b	4.344970415	0.6023228771	0.4401256086	0.3492098495	0.2826113407	0.8584731165	0.7554465376	-2.450795314	0.02184350684	0.01343101343	0.5006105006	0.5054945055
scidef	baseline	na	falcon-40b-instruct	3.119030526	0.5264444538	0.3400641565	0.2502187606	0.1887452048	0.8226557935	0.6978874741	-1.37276305	0.02310731758	0.01221001221	0.5665445665	0.5726495726
scidef	baseline	na	flan-ulm-340b	14.68886835	0.7385777678	0.7040564705	0.6862580725	0.6713108769	0.9257258632	0.8582112332	-5.787547267	0.02332885542	0.01098901099	0.3540903541	0.3614163614
scidef	baseline	na	gpt4	2.593121697	0.6313276501	0.3901079786	0.250872832	0.1587531817	0.8962737521	0.8529851542	0.5441974928	0.01118174403	0.008547008547	0.5091575092	0.5128205128

==> reference/corr.txt <==

WikiDomains (pearson r, significance):
	Density	B4	BertSc	Len	AoA	Flesch
Hmp	(0.233,0.0)	(0.314,0.0)	(0.277,0.0)	(0.096,0.0)	(0.032,0.115)	(-0.128,0.0)	
Hre	(-0.258,0.0)	(-0.347,0.0)	(-0.382,0.0)	(0.193,0.0)	(0.074,0.0)	(0.093,0.0)	
Hru	(-0.115,0.0)	(-0.189,0.0)	(-0.154,0.0)	(0.148,0.0)	(0.035,0.084)	(0.036,0.072)	




Scidef (pearson r, significance):
	Density	B4	BertSc	Len	AoA	Flesch
Hmp	(0.239,0.0)	(0.328,0.0)	(0.265,0.0)	(-0.145,0.0)	(-0.099,0.0)	(-0.009,0.747)	
Hre	(-0.154,0.0)	(-0.282,0.0)	(-0.343,0.0)	(0.31,0.0)	(0.112,0.0)	(0.083,0.002)	
Hru	(-0.151,0.0)	(-0.232,0.0)	(-0.22,0.0)	(0.217,0.0)	(0.074,0.005)	(0.109,0.0)	

==> reference/correlations_enwiki.txt <==
EN_WIKI Pearson Correlations

					b1	b2	b3	sentence_bleu	bert_score	graph_similar	aoa	domain	concept_simplified	concept_explained	concept_max	meaning_preservation	change	term_understand	simpler	familiar	rewrite_simpler								
b1	1	0.961	0.918	0.879	0.908	0.419	-0.061	0.077	-0.04	-0.227	-0.167	0.439	0.623	-0.136	0.4	-0.024	-0.328								
b2	0.961	1	0.988	0.965	0.859	0.423	-0.036	0.078	-0.091	-0.176	-0.176	0.435	0.607	-0.134	0.387	-0.033	-0.323								
b3	0.918	0.988	1	0.992	0.81	0.398	-0.029	0.077	-0.105	-0.148	-0.173	0.415	0.584	-0.135	0.376	-0.036	-0.318								
sentence_bleu	0.879	0.965	0.992	1	0.769	0.376	-0.033	0.076	-0.113	-0.128	-0.17	0.398	0.565	-0.133	0.367	-0.036	-0.311								
bert_score	0.908	0.859	0.81	0.769	1	0.479	-0.064	0.08	-0.032	-0.23	-0.153	0.471	0.607	-0.093	0.38	0.003	-0.273								
graph_similar	0.419	0.423	0.398	0.376	0.479	1	0.091	0.043	-0.158	-0.072	-0.145	0.36	0.314	0.009	0.175	0.053	-0.069								
aoa	-0.061	-0.036	-0.029	-0.033	-0.064	0.091	1	-0.067	-0.082	0.08	-0.002	0.081	-0.036	0.048	0.001	-0.049	0.072								
domain	0.077	0.078	0.077	0.076	0.08	0.043	-0.067	1	0.011	-0.004	0.006	0.041	0.062	-0.034	0.028	0.008	-0.012								
concept_simplified	-0.04	-0.091	-0.105	-0.113	-0.032	-0.158	-0.082	0.011	1	-0.224	0.729	-0.173	-0.077	0.055	-0.063	-0.057	-0.051								
concept_explained	-0.227	-0.176	-0.148	-0.128	-0.23	-0.072	0.08	-0.004	-0.224	1	0.463	-0.066	-0.181	0.136	-0.11	0.019	0.155								
concept_max	-0.167	-0.176	-0.173	-0.17	-0.153	-0.145	-0.002	0.006	0.729	0.463	1	-0.163	-0.172	0.153	-0.126	-0.043	0.077								
meaning_preservation	0.439	0.435	0.415	0.398	0.471	0.36	0.081	0.041	-0.173	-0.066	-0.163	1	0.573	0.103	0.367	0.063	-0.034								
change	0.623	0.607	0.584	0.565	0.607	0.314	-0.036	0.062	-0.077	-0.181	-0.172	0.573	1	-0.066	0.44	0.035	-0.287								
term_understand	-0.136	-0.134	-0.135	-0.133	-0.093	0.009	0.048	-0.034	0.055	0.136	0.153	0.103	-0.066	1	-0.041	0.151	0.253								
simpler	0.4	0.387	0.376	0.367	0.38	0.175	0.001	0.028	-0.063	-0.11	-0.126	0.367	0.44	-0.041	1	-0.022	-0.36								
familiar	-0.024	-0.033	-0.036	-0.036	0.003	0.053	-0.049	0.008	-0.057	0.019	-0.043	0.063	0.035	0.151	-0.022	1	-0.02								
rewrite_simpler	-0.328	-0.323	-0.318	-0.311	-0.273	-0.069	0.072	-0.012	-0.051	0.155	0.077	-0.034	-0.287	0.253	-0.36	-0.02	1								

																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									
																									

==> reference/figure2.txt <==
Columns:
Didn't understand a mentioned concept
Want *more* details or other context
Want *less* detail
General writing complexity
Want an example or analogy
Want visual or audio reference
Text was ill-formed
General confusion

Values:
Q1	51.77%	27.66%	0.00%	10.64%	0.71%	4.96%	6.38%	10.64%
Q2	27.59%	39.66%	2.30%	22.99%	17.24%	7.47%	3.45%	4.02%

==> reference/instructions_for_human_eval.txt <==
Consent and instructions
We are conducting research to compare definitions about concepts. The insights will help us develop better tools to make complex documents easy to understand. The study has been reviewed and approved by the institution's review board and there are no risks or discomforts to you other than answering questions about academic concepts. You can end the study at any point if you decide to. If you consent to the study, you will be taken to the next steps. The study will take approximately 15-20 minutes and you will be compensated at the rate of $18 per hour for your time.

We are evaluating the quality of definitions about concepts that have been rewritten by tutors to help people understand domain specific definitions better. We will show you a definition from Wikipedia, a difficult term from the definition specified by a person and a rewritten definition by a tutor that includes an explanation of the difficult term. Below are two examples to familiarize yourself with the task.

Example 1:
Concept: Beaujolais.
Difficult term: appellation.

ORIGINAL: Beaujolais is a French Appellation d'Origine ContrÃ´lÃ©e (AOC) wine generally made of the Gamay grape which has a thin skin and is low in tannins.

REWRITE: Beaujolais is a French Appellation d'Origine Contrôlée (AOC) wine that is made from the Gamay grape. The Gamay grape has a thin skin and is low in tannins, which gives Beaujolais its unique flavor profile. Beaujolais is known for its fruity, easy-to-drink style and is often served chilled.

In the above, the REWRITE defines 'Beaujolais' similar to the original definition and preserves its meaning. However, the person had difficulty with Appellation but the REWRITE adds more information about the Gamay grape and does not directly address the person's difficulty.

Example 2:
Concept: Cabinet.
Difficult term: state.

ORIGINAL: A cabinet is a body of high-ranking state officials, typically consisting of the top leaders of the executive branch.

REWRITE: The cabinet is a group of senior government officials who advise and assist the president in making decisions.

In the above, the REWRITE avoids the use of the difficult term 'state' but slightly changes the meaning by changing "consisting of the top leaders of the executive branch" to "who advise and assist the president in making decisions".

The instructions to answer the questions will be pinned to the top of every page and they are the same on all pages. You can now proceed to the next page.


Example 1
Below is a concept and its definition (ORIGINAL). A person asked a tutor to rewrite the definition (REWRITE) because they faced difficulty understanding a term in the ORIGINAL definition. Please help us answer the questions about the REWRITE that follow.
 

Concept: hidradenitis suppurativa.
Difficult term: recurrent.

ORIGINAL: Hidradenitis suppurativa, also known as acne inversa, is a chronic skin disease characterized by recurrent boil-like lumps (nodules) under the skin.

REWRITE: Hidradenitis suppurativa is a chronic skin disease characterized by recurring boils under the skin.

Q1. Can someone correctly understand the concept from the REWRITE if they do not know the term - "recurrent"? Yes/No

Q2. On a scale of 1 to 5, please rate how much the REWRITE preserves the meaning of the ORIGINAL?
5 - Perfectly preserves
4 - Mostly preserved
3 - Somewhat preserves
2 - Hardly preserves
1 - Does not preserve at all

Q3. To what extent does the REWRITE change the contents i.e., words, phrases, terms of the ORIGINAL?
Completely changes.
Changes to a great extent.
Somewhat changes.
Changes very little
No change at all.

Q4. Which of the two versions is easier to understand for you?
ORIGINAL is easier to understand.
REWRITE is easier to understand.
Both are about the same in difficulty.

Please rate your level of familiarity with the concept - hidradenitis suppurativa?\
Extremely familiar.
Very familiar.
Somewhat familiar.
Not that familiar.
Not familiar at all.



==> reference/metric_results_tot.txt <==
dataset	prompt-setting	shot-setting	model	density	bleu-1	bleu-2	bleu-3	bleu-4	bertscore	graphsim	aoa	domain	concept_explained	concept_simplified	concept_max	H-rewrite-is-simpler	H-term_understand	H-meaning_preservation	H-change	H-familiar
enwiki	simplify	zero	bloomz-170b	6.820558292	0.6511963667	0.5255739578	0.4482126041	0.3884090512	0.8630065489	0.7773377564	-5.474010667	-0.002293577811	0.03415906128	0.3697522816	0.3877444589	0.2583333333	0.4944444444	3.969444444	2.55	2.741666667
enwiki	simplify	zero	falcon-40b-instruct	2.419018035	0.4205445088	0.2340792764	0.1568711182	0.1102675627	0.7782759987	0.5883680068	-2.349068667	-0.02473504238	0.08344198175	0.5061277705	0.5517601043	0.5238095238	0.7871148459	3.87394958	2.296918768	2.593837535
enwiki	simplify	zero	flan-ulm-340b	18.60538417	0.8276614577	0.7973022185	0.7785019426	0.7623956973	0.9439070063	0.8629008092	-5.180059778	-0.009128641381	0.02372881356	0.4818774446	0.49726206	0.1833333333	0.6013888889	4.226388889	3.004166667	2.568055556
enwiki	simplify	zero	gpt4	1.949413269	0.5400638288	0.2903916712	0.173348658	0.105727756	0.8335248087	0.7429501478	-4.246108889	-0.01528446253	0.03546284224	0.5488917862	0.577053455	0.6111111111	0.7055555556	4.030555556	2.208333333	2.727777778
enwiki	simplify	few	bloomz-170b	12.92953872	0.8059585716	0.726312081	0.6718296652	0.6266279647	0.9271095409	0.8613931208	-2.247675484	-0.01843002513	0.03014553015	0.3287422037	0.3518711019	0.2861111111	0.5277777778	4.163888889	2.872222222	2.319444444
enwiki	simplify	few	falcon-40b-instruct	6.564056927	0.5983578231	0.4653838641	0.3930461034	0.3397815317	0.8583135561	0.7665651728	-0.1251470333	-0.002481058196	0.02286902287	0.439968815	0.4584199584	0.5294117647	0.6582633053	3.843137255	2.389355742	2.50140056
enwiki	simplify	few	flan-ulm-340b	23.73693984	0.9798376052	0.9636039641	0.9527112701	0.9428370248	0.9885665631	0.9353861323	-1.543985753	-0.004740391531	0.03196465696	0.281964657	0.3092515593	0.09722222222	0.4583333333	4.670833333	3.519444444	2.547222222
enwiki	simplify	few	gpt4	6.537119401	0.7778321286	0.6206016237	0.5152391524	0.4299429427	0.9323217465	0.8943843131	2.847739988	-0.02604070905	0.01845114345	0.6348752599	0.6496881497	0.3638888889	0.7305555556	4.398611111	2.729166667	2.475
enwiki	add_ctx	zero	bloomz-170b	8.194718268	0.6866483241	0.5658565741	0.4928868198	0.436801716	0.8736943673	0.7954130056	-0.8551850875	0.000869453456	0.03461738678	0.3237896929	0.3503383654	0.2861111111	0.4138888889	4.175	2.691666667	2.736111111
enwiki	add_ctx	zero	falcon-40b-instruct	3.456682884	0.2934904342	0.2061183295	0.1658430418	0.1388367048	0.7276997171	0.75964149	11.10778313	-0.05781588212	0.1264966163	0.1975533576	0.3198854763	0.4733893557	0.6666666667	3.977591036	1.773109244	2.411764706
enwiki	add_ctx	zero	flan-ulm-340b	16.82686918	0.701382439	0.6579476065	0.6401259596	0.6257874878	0.8768336546	0.8189792624	5.805807834	-0.008204672856	0.2803227486	0.2079646018	0.4167100469	0.2972222222	0.6013888889	4.215277778	2.633333333	2.573611111
enwiki	add_ctx	zero	gpt4	1.590324712	0.2814029603	0.1758482402	0.1148957634	0.07733877463	0.7352553186	0.8063090656	13.63176515	-0.04678757211	0.4531494014	0.04476834982	0.4927121291	0.6444444444	0.8944444444	4.083333333	1.852777778	2.802777778
enwiki	add_ctx	few	bloomz-170b	18.67818326	0.6996573906	0.6810973551	0.6655458832	0.6516166818	0.8728946828	0.8967630368	8.118868117	-0.002462807719	0.2882765792	0.1419287757	0.4169482714	0.4555555556	0.7166666667	4.483333333	2.880555556	2.6
enwiki	add_ctx	few	falcon-40b-instruct	14.1466752	0.5445867057	0.5259868014	0.510063258	0.4954465335	0.822516749	0.9005359679	11.76857434	-0.008364619723	0.3992721601	0.09565895503	0.4889524305	0.4705882353	0.7198879552	4.322128852	2.378151261	2.711484594
enwiki	add_ctx	few	flan-ulm-340b	18.24276284	0.6511487342	0.6361508538	0.6223743582	0.6093407051	0.8759839297	0.9136661933	9.821853179	-0.008016806373	0.3808162204	0.1024174682	0.474395633	0.5652777778	0.6763888889	4.595833333	2.809722222	2.652777778
enwiki	add_ctx	few	gpt4	8.631119097	0.4828554343	0.4202705287	0.3768826731	0.3438245189	0.8088002581	0.8971014501	12.9505046	-0.006628084511	0.5209253964	0.04081102158	0.5549779049	0.6305555556	0.8111111111	4.461111111	2.258333333	2.8
scidef	simplify	zero	bloomz-170b	5.739472405	0.684911868	0.543229456	0.4522183665	0.380123472	0.8948440871	0.8305719893	-2.527874233	0.0145808432	0.02070645554	0.4153471376	0.425091352	0.2166666667	0.5777777778	4.044444444	2.572222222	1.905555556
scidef	simplify	zero	falcon-40b-instruct	2.379295562	0.5086365254	0.3024311899	0.2089721594	0.1478883389	0.8045575722	0.6443709762	0.1091349693	0.01392021633	0.03045066991	0.580998782	0.5956151035	0.4350282486	0.5988700565	3.830508475	2.101694915	2.039548023
scidef	simplify	zero	flan-ulm-340b	15.8562608	0.9055819664	0.8686680365	0.8405907525	0.8135882916	0.9641689681	0.9132445914	-4.631686094	-0.003351925975	0.006090133983	0.6260657734	0.628501827	0.1222222222	0.6833333333	4.2	3.033333333	1.944444444
scidef	simplify	zero	gpt4	2.011929491	0.5469311414	0.3054786088	0.1888490172	0.1158673241	0.8646050782	0.7848761673	-7.680352761	0.01746403454	0.01705237515	0.7539585871	0.7661388551	0.5111111111	0.925	4.363888889	2.672222222	1.944444444
scidef	simplify	few	bloomz-170b	10.75731674	0.8484457516	0.7623573138	0.6978379229	0.638741874	0.9401058353	0.900799965	-1.074913301	0.01048053249	0.01346389229	0.3806609547	0.3867809058	0.2444444444	0.4638888889	4.575	2.966666667	2.080555556
scidef	simplify	few	falcon-40b-instruct	7.230811974	0.7169580908	0.5850015717	0.5070852028	0.4468215767	0.8960321818	0.8325566824	1.984845981	0.02748639391	0.008567931457	0.4749082007	0.4773561812	0.3220338983	0.5423728814	4.242937853	2.903954802	1.768361582
scidef	simplify	few	flan-ulm-340b	18.29259815	0.9680420282	0.9395188549	0.9189328806	0.8991528424	0.9864968649	0.9445925861	-1.848951448	-0.0003612472569	0.01101591187	0.5042839657	0.5091799266	0.1666666667	0.6166666667	4.555555556	3.277777778	2.027777778
scidef	simplify	few	gpt4	6.212907511	0.7897314295	0.6392118863	0.5338515264	0.4450153555	0.9428011378	0.8903290202	2.340096899	0.01100637726	0.007343941248	0.8200734394	0.82374541	0.2611111111	0.8722222222	4.472222222	2.869444444	1.830555556
scidef	add_ctx	zero	bloomz-170b	18.92117213	0.9058740269	0.885226014	0.8684457187	0.852613341	0.9593212721	0.9413813579	0.1142086921	-0.001865145928	0.01703163017	0.2055961071	0.2165450122	0.03333333333	0.3583333333	4.741666667	3.797222222	2.027777778
scidef	add_ctx	zero	falcon-40b-instruct	1.768147408	0.266520282	0.1490153585	0.1013713106	0.07267249614	0.7298708114	0.6782030858	9.003675687	0.02762863478	0.03892944039	0.3892944039	0.4209245742	0.5084745763	0.6327683616	3.717514124	1.813559322	1.892655367
scidef	add_ctx	zero	flan-ulm-340b	16.54050843	0.7142238495	0.6937098218	0.6796884866	0.6661869876	0.8983397377	0.8985169737	4.758460435	0.01600209266	0.298053528	0.1909975669	0.4720194647	0.35	0.6277777778	4.516666667	3.027777778	1.85
scidef	add_ctx	zero	gpt4	1.545254616	0.2760424104	0.1733120777	0.1160395748	0.07913360097	0.7367381837	0.8106993203	10.25004818	-0.07318912174	0.2141119221	0.104622871	0.3138686131	0.5111111111	0.8333333333	4.327777778	1.569444444	1.888888889
scidef	add_ctx	few	bloomz-170b	15.81870486	0.6703386071	0.653627664	0.6400456585	0.62705935	0.868752727	0.902047445	3.538528694	0.0163762895	0.3093788063	0.1680876979	0.4628501827	0.5138888889	0.6472222222	4.388888889	2.877777778	1.872222222
scidef	add_ctx	few	falcon-40b-instruct	3.30554267	0.2562345461	0.1580996035	0.1454552272	0.1405192092	0.6096620509	0.2130357868	7.296063289	-0.03546748155	0.0353227771	0.7880633374	0.8197320341	0.5621468927	0.8615819209	4.290960452	2.34180791	1.968926554
scidef	add_ctx	few	flan-ulm-340b	19.92517789	0.8269152634	0.8163447112	0.8087783467	0.8012397114	0.942639593	0.9255640624	2.22261803	-0.003320003128	0.1485992692	0.1924482339	0.3325213155	0.1944444444	0.5416666667	4.858333333	3.608333333	1.75
scidef	add_ctx	few	gpt4	7.179109436	0.458341075	0.3981330728	0.3572955119	0.3250298245	0.7924706171	0.8875509928	9.15953195	-0.04584831751	0.3239951279	0.1108404385	0.4287454324	0.5777777778	0.8722222222	4.088888889	2.216666667	1.833333333
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				
																				

==> reference/perf_per_domain.txt <==
topic,prompttype,zero/few,model,Bertscore,G-sim, G-exp, G-max, domain spec score, Bleu-4, AoA 
STEM.Physics,simplify,few,gpt4,0.9302413368644067,0.4830508474576271,0.03389830508474576,0.5084745762711864,0.014681145386591054,0.3970464577418141,1.730656779661017
STEM.Medicine_&_Health,simplify,few,gpt4,0.941082363870293,0.6401673640167364,0.016736401673640166,0.6548117154811716,0.013123151398353185,0.4481247268032342,0.8030573025856046
STEM.Biology,simplify,few,gpt4,0.9322387936163522,0.6187106918238994,0.014150943396226415,0.6320754716981132,-0.02888519418250326,0.39462138393681057,5.149545155344919
STEM.Mathematics,simplify,few,gpt4,0.9272806227419356,0.6088709677419355,0.07258064516129033,0.6653225806451613,-0.0075158272330200955,0.42437941397238027,-0.04781250000000024
History_and_Society.Politics_and_government,simplify,few,gpt4,0.9297770342964825,0.7211055276381909,0.017587939698492462,0.7336683417085427,-0.08528394562936734,0.4277171410678766,3.269752931323283
STEM.Earth_and_environment,simplify,few,gpt4,0.9322197328571429,0.6108374384236454,0.009852216748768473,0.6206896551724138,-0.08958445171884097,0.4087556048786164,2.337887788778878
Culture.Food_and_drink,simplify,few,gpt4,0.9192125925877191,0.5789473684210527,0.0,0.5789473684210527,-0.021041467453693605,0.35544501967844966,1.3749634502923977
STEM.Chemistry,simplify,few,gpt4,0.9233138011242605,0.6804733727810651,0.01775147928994083,0.6923076923076923,-0.024282150957762795,0.3732417724711503,1.650749506903353
History_and_Society.Business_and_economics,simplify,few,gpt4,0.9341085381751824,0.7116788321167883,0.014598540145985401,0.718978102189781,-0.01335314585455774,0.38696105287655735,2.473521897810219
STEM.Computing,simplify,few,gpt4,0.9379574196287128,0.6287128712871287,0.01485148514851485,0.6410891089108911,-0.02013104886826951,0.3999777413690029,0.7136819306930693
Culture.Performing_arts,simplify,few,gpt4,0.9414425219444443,0.6111111111111112,0.027777777777777776,0.6111111111111112,0.04903834384778791,0.4046444545130507,9.554444444444446
STEM.Engineering,simplify,few,gpt4,0.9260247866666665,0.6666666666666666,0.0,0.6666666666666666,0.012391026762913562,0.39900266656747013,4.324411764705883
STEM.Technology,simplify,few,gpt4,0.92464395,0.3333333333333333,0.0,0.3333333333333333,-0.02135251059024833,0.3618833394044641,-5.3025
STEM.Physics,add_ctx,few,gpt4,0.8104510229661015,0.05084745762711865,0.6440677966101694,0.6864406779661016,0.018096589299252005,0.369445643585089,3.5220762711864406
STEM.Medicine_&_Health,add_ctx,few,gpt4,0.8150508721966526,0.03773584905660377,0.5660377358490566,0.59958071278826,0.018567032557540934,0.33952691269907154,5.678518907563025
STEM.Biology,add_ctx,few,gpt4,0.8027474258805032,0.05110062893081761,0.44575471698113206,0.48977987421383645,0.008115458432735676,0.315042591814058,25.520847814639286
STEM.Mathematics,add_ctx,few,gpt4,0.8129038851612904,0.028225806451612902,0.7258064516129032,0.7419354838709677,-0.042250534848077684,0.3590535702812641,3.5863709677419355
History_and_Society.Politics_and_government,add_ctx,few,gpt4,0.8110565869346733,0.04773869346733668,0.4723618090452261,0.5100502512562815,-0.04237123052419405,0.379518898075157,10.907328308207706
STEM.Earth_and_environment,add_ctx,few,gpt4,0.8011245925123153,0.029556650246305417,0.4827586206896552,0.5024630541871922,-0.03850302176292986,0.3246454293905362,9.87763613861386
Culture.Food_and_drink,add_ctx,few,gpt4,0.7959149182017545,0.030837004405286344,0.6211453744493393,0.6519823788546255,-0.0016477250314608784,0.2852797335631069,7.60154919236417
STEM.Chemistry,add_ctx,few,gpt4,0.8043275813017752,0.029585798816568046,0.7396449704142012,0.757396449704142,-0.027924736984023067,0.316400297002285,4.717682445759368
History_and_Society.Business_and_economics,add_ctx,few,gpt4,0.8144222769343066,0.043795620437956206,0.46715328467153283,0.5036496350364964,0.02951503995822575,0.3467787839711869,6.295191605839415
STEM.Computing,add_ctx,few,gpt4,0.8236596611386138,0.027227722772277228,0.48267326732673266,0.5074257425742574,-0.04107532554085019,0.3768313952035764,4.048370462046204
Culture.Performing_arts,add_ctx,few,gpt4,0.8162008277777777,0.0,0.6944444444444444,0.6944444444444444,0.017991669774288645,0.3514457963564723,25.67215277777778
STEM.Engineering,add_ctx,few,gpt4,0.804881846111111,0.0,0.5,0.5,0.07673178836828057,0.35295628002289453,9.006029411764708
STEM.Technology,add_ctx,few,gpt4,0.8465599666666667,0.3333333333333333,0.6666666666666666,1.0,-0.061329652224578,0.48498080019819145,29.89333333333333

==> reference/takeaways.txt <==
- Model Rankings:
    -  Flan is most meaning preserving (H-meaning-preserv) and extractive (density metrics) but not as good at the simplification (H-rewrite-simpler) human understandability (H-understand) metrics.  
    - On the other hand, Falcon, although it's the smallest model, actually does a good job in simplifying (higher H-rewrite-simpler and H-understand) but is generally worse at preserving the meaning.  
    - Overall, GPT-4 did the best job of trading off between preserving the meaning and simplifying.  This model got the best scores overall.

- Zero-shot vs. few shot: No huge differences overall, but there is typically a higher meaning preservation (H-meaning-preserv) in the few shot settings.

- Prompting using add-ctx vs simplify: Typically add-ctx leads to higher concept-explain (G-exp)  but lower concept-simplify (G-simp) scores. Conversely, the simplify prompts lead to higher concept-simplify (G-simp) but lower concept-explain (G-exp) scores.   Also, in few shot settings, add-ctx leads to higher human scores overall (particularly the human-rewrite-simpler and human-understand metrics).  Based on this:
        - Graph metrics (G-simp and G-exp) seem to align with the prompt type which indicates that the models are actually reasonably good at following the instructions.  GPT-4 seems most sensitive to prompt type (high differences between G-simp and G-exp depending on prompt type)
        - Adding context rather than simplifying might align more closely with human preferences overall (higher human metrics in the add-ctxt setting as opposed to the simplify setting).
        
- Dataset differences:  Humans were generally more familiar with the terms in enwiki than in scidef  (H-familiar), perhaps owing to the more general domain knowledge in enwiki as opposed to scidef which requires a specific niche -- scientific knowledge.

- Correlations:
    - Meaning preservation (H-meaning-preserv) aligns closely with distance metrics like bleu, bertscore.  It aligns slightly (but less so) with the graph recall measure.  That said, I also re-calculated  the correlations with just the examples that are less extractive: bleu and bertscore seem a bit more sensitive to this than the graph metric with the correlations dropping substantially on the less extractive cases.
    - H-understand: Human preferences don't align perfectly with any one metric but, whereas they are negatively correlated with some standard evals, they do have a slightly more positive correlation with the graph metrics, G-max (G-max is the max(G-exp,G-simp) meant to capture whether the graph contains either a simplification or a concept explanation).  This is consistent on both datasets.  Generally this seems to indicate that human understanding does improve with rewrites that enhance concepts, as denoted by graph measures.
    - H-rewrite-simpler: Human preferences don't align perfectly with any one metric but, whereas they are negatively correlated with some standard evals, they do have a slightly more positive correlation with G-exp.  This is consistent on both datasets. Generally this seems to indicate that human perceptions of simplicity improve with rewrites that elaborate on concepts, as denoted by graph features measured in G-exp.
    -Other: H-rewrite-simpler and H-understand are correlated to each other.  H-meaning-preserv and H-change are correlated to each other.  
    - Other: In the enwiki data, there was a very slight correlation between how familiar they are with the term and how understandable they thought the rewrite is. It might be that these are just easier examples to elaborate on.  But it also could mean that there's a bias towards thinking rewrites are more understandable when you already have domain knowledge to begin with.

==> reference/train_dev_sample.txt <==
================================= DEV SAMPLE ================================
~~~~~ CLEANED (_cw_cleaned.tsv): ~~~~~~
id	concept	complex_term	definition
268923	Elasticity_(physics)	force	"In physics, elasticity (from Greek ἐλαστός ""ductible"") is the ability of a body to resist a distorting influence or deforming force and to return to its original size and shape when that influence or force is removed."
40380617	Social_revolution	society	Social revolutions are sudden changes in the structure and nature of society.
693202	Warm_front	air mass	A warm front is a density discontinuity located at the leading edge of a homogeneous warm air mass, and is typically located on the equator-facing edge of an isotherm gradient.
146031	Himalayan_cat	the	The Himalayan (a.k.a.
2780787	Behavior_modification	behavior	Behavior modification is based on methodological behaviorism, which refers to limiting behavior-change procedures to behaviors that are observable and was employed briefly during the late 1950s but predominately from the late 1970s to early 1980s.
1926100	Superior_mesenteric_artery	celiac artery	In human anatomy, the superior mesenteric artery (SMA) arises from the anterior surface of the abdominal aorta, just inferior to the origin of the celiac trunk, and supplies the intestine from the lower part of the duodenum through two-thirds of the transverse colon, as well as the pancreas.
1551873	ATP-binding_cassette_transporter	prokaryotes	ATP-binding cassette transporters (ABC transporters) are members of a transport system superfamily that is one of the largest and is possibly one of the oldest families with representatives in all extant phyla from prokaryotes to humans.
12704294	Monomorium	Myrmicinae	Monomorium is a genus of ants in the subfamily Myrmicinae.
20889	Miso	rice	Miso (みそ or 味噌) is a traditional Japanese seasoning produced by fermenting soybeans with salt and koji (the fungus Aspergillus oryzae) and sometimes rice, barley, or other ingredients.

 ~~~~~~ RAW SCORES (_cw.tsv): ~~~~~~
page_id	concept	qid	score	frequency_indomain	frequency_outdomain	topic	first_sentence	summary	entities	cw
268923	Elasticity_(physics)	Q62932	2.872560133993608e-06	151	409	STEM.Physics	"In physics, elasticity (from Greek ἐλαστός ""ductible"") is the ability of a body to resist a distorting influence or deforming force and to return to its original size and shape when that influence or force is removed."	"In physics, elasticity (from Greek ἐλαστός ""ductible"") is the ability of a body to resist a distorting influence or deforming force and to return to its original size and shape when that influence or force is removed. Solid objects will deform when adequate forces are applied on them. If the material is elastic, the object will return to its initial shape and size when these forces are removed. The physical reasons for elastic behavior can be quite different for different materials. In metals, the atomic lattice changes size and shape when forces are applied (energy is added to the system). When forces are removed, the lattice goes back to the original lower energy state. For rubbers and other polymers, elasticity is caused by the stretching of polymer chains when forces are applied. Perfect elasticity is an approximation of the real world. The most elastic body in modern science found is Quartz fibre which is not even a perfect elastic body. So perfect elastic body is an ideal concept only. Most materials which possess elasticity in practice remain purely elastic only up to very small deformations. In engineering, the amount of elasticity of a material is determined by two types of material parameter. The first type of material parameter is called a modulus, which measures the amount of force per unit area needed to achieve a given amount of deformation. The SI unit of modulus is the pascal (Pa). A higher modulus typically indicates that the material is harder to deform. The second type of parameter measures the elastic limit, the maximum stress that can arise in a material before the onset of permanent deformation. Its SI unit is also pascal (Pa). When describing the relative elasticities of two materials, both the modulus and the elastic limit have to be considered. Rubbers typically have a low modulus and tend to stretch a lot (that is, they have a high elastic limit) and so appear more elastic than metals (high modulus and low elastic limit) in everyday experience. Of two rubber materials with the same elastic limit, the one with a lower modulus will appear to be more elastic, which is however not correct."	physics|Q413|physics,capability|Q1347367|ability,cadaver|Q48422|body,The Influence|Q7741996|influence,force|Q11402|force,cardinality|Q4049983|size,shape|Q207961|shape,The Influence|Q7741996|influence,force|Q11402|force	physics|5.061502073172871e-05|0.2878598247809762,force|6.532905286878693e-06|0.3375,force|6.532905286878693e-06|0.3375
40380617	Social_revolution	Q2279967	5.851327460953748e-07	63	113	History_and_Society.Politics_and_government	Social revolutions are sudden changes in the structure and nature of society.	"Social revolutions are sudden changes in the structure and nature of society. These revolutions are usually recognized as having transformed in society, culture, philosophy, and technology much more than political systems. Theda Skocpol in her article ""France, Russia, China: A Structural Analysis of Social Revolutions"" states that social revolution is a ""combination of thoroughgoing structural transformation and massive class upheavals"". She comes to this definition by combining Samuel P. Huntington's definition that it ""is a rapid, fundamental, and violent domestic change in the dominant values and myths of society, in its political institutions, social structure, leadership, and government activities and policies"" and Vladimir Lenin's, which is that revolutions are ""the festivals of the oppressed...[who act] as creators of a new social order"". She also states that this definition excludes many revolutions, because they fail to meet either or both of the two parts of this definition."	changes|Q54869047|changes,structure|Q6671777|structure,nature|Q7860|nature,society|Q8425|society	structure|0|0,society|0|0,sudden|0|0
693202	Warm_front	Q537536	2.8866740759128455e-07	99	44	STEM.Earth_and_environment	A warm front is a density discontinuity located at the leading edge of a homogeneous warm air mass, and is typically located on the equator-facing edge of an isotherm gradient.	A warm front is a density discontinuity located at the leading edge of a homogeneous warm air mass, and is typically located on the equator-facing edge of an isotherm gradient. Warm fronts lie within broader troughs of low pressure than cold fronts, and move more slowly than the cold fronts which usually follow because cold air is denser and less easy to remove from the Earth's surface. This also forces temperature differences across warm fronts to be broader in scale. Clouds ahead of the warm front are mostly stratiform, and rainfall gradually increases as the front approaches. Fog can also occur preceding a warm frontal passage. Clearing and warming is usually rapid after frontal passage. If the warm air mass is unstable, thunderstorms may be embedded among the stratiform clouds ahead of the front, and after frontal passage thundershowers may continue. On weather maps, the surface location of a warm front is marked with a red line of semicircles pointing in the direction of travel.	density|Q29539|density,Leading edge|Q1754137|leading edge,air mass|Q216823|air mass,border|Q133346|edge,gradient|Q173582|gradient	air mass|8.306265405517912e-07|0.17857142857142858
146031	Himalayan_cat	Q42959	3.314876237306687e-07	35	18	STEM.Biology	The Himalayan (a.k.a.	The Himalayan (a.k.a. Himalayan Persian, or Colourpoint Persian as it is commonly referred to in Europe), is a breed or sub-breed of long-haired cat identical in type to the Persian, with the exception of its blue eyes and its point colouration, which were derived from crossing the Persian with the Siamese.		the|0|0
2780787	Behavior_modification	Q2883473	7.055498493758474e-07	104	86	STEM.Medicine_&_Health	Behavior modification is based on methodological behaviorism, which refers to limiting behavior-change procedures to behaviors that are observable and was employed briefly during the late 1950s but predominately from the late 1970s to early 1980s.	Behavior modification is based on methodological behaviorism, which refers to limiting behavior-change procedures to behaviors that are observable and was employed briefly during the late 1950s but predominately from the late 1970s to early 1980s. Specifically, behavior was modified through the use of presumed consequences, including positive and negative reinforcement contingencies to increase desirable behavior or by administering positive and negative punishment and/or extinction to reduce behavior. In contrast to behavior analysis, analyzing the behavior-environment interactions (including antecedent stimuli) was not considered relevant in behavior modification; it also lacked the conceptual piece (radical behaviorism) initially purposed by B. F. Skinner. Subsequently, applied behavior analysis (ABA) has superseded the early term behavior modification since the 1990s.	behaviorism|Q168338|behaviorism,subroutine|Q190686|procedures,behavior|Q9332|behaviors,1950s|Q36297|1950s,1970s|Q35014|1970s	behaviorism|3.619792690215916e-06|0.14814814814814814,behavior|6.791747796964266e-06|0.35664335664335667
1926100	Superior_mesenteric_artery	Q367570	8.978768910390907e-07	113	3	STEM.Medicine_&_Health	In human anatomy, the superior mesenteric artery (SMA) arises from the anterior surface of the abdominal aorta, just inferior to the origin of the celiac trunk, and supplies the intestine from the lower part of the duodenum through two-thirds of the transverse colon, as well as the pancreas.	In human anatomy, the superior mesenteric artery (SMA) arises from the anterior surface of the abdominal aorta, just inferior to the origin of the celiac trunk, and supplies the intestine from the lower part of the duodenum through two-thirds of the transverse colon, as well as the pancreas.	human anatomy|Q3999|human anatomy,shape-memory alloy|Q898455|SMA,surface|Q484298|surface,abdominal aorta|Q2264329|abdominal aorta,river source|Q7376362|origin,celiac artery|Q519368|celiac trunk,The Intestine|Q27536763|intestine,part|Q7401|part,Duodenum|Q5315864|duodenum,third|Q7784746|thirds,transverse colon|Q2619732|transverse colon,pancreas|Q9618|pancreas	abdominal aorta|7.59557875445157e-07|0.0,celiac artery|3.479143037015725e-07|0.0,transverse colon|4.275496665463743e-07|0.0,pancreas|4.883254818738114e-06|0.08045977011494253
1551873	ATP-binding_cassette_transporter	Q286958	5.192550464163238e-07	106	21	STEM.Biology	ATP-binding cassette transporters (ABC transporters) are members of a transport system superfamily that is one of the largest and is possibly one of the oldest families with representatives in all extant phyla from prokaryotes to humans.	"ATP-binding cassette transporters (ABC transporters) are members of a transport system superfamily that is one of the largest and is possibly one of the oldest families with representatives in all extant phyla from prokaryotes to humans. ABC transporters often consist of multiple subunits, one or two of which are transmembrane proteins and one or two of which are membrane-associated ATPases. The ATPase subunits utilize the energy of adenosine triphosphate (ATP) binding and hydrolysis to energize the translocation of various substrates across membranes, either for uptake or for export of the substrate. Most but not all uptake systems also have an extracytoplasmic receptor, a solute binding protein. Some homologous ATPases function in non-transport-related processes such as translation of RNA and DNA repair. ABC transporters are considered to be with the ABC superfamily based on the sequence and organization of their ATP-binding cassette (ABC) domains, even though the integral membrane proteins may have evolved independently several times, and thus comprise different protein families. The integral membrane proteins of ABC exporters appear to have evolved independently at least three times. ABC1 exporters evolved by intragenic triplication of a 2 TMS precursor (TMS= transmembrane segment. a ""2 TMS"" protein has 2 transmembrane segments) to give 6 TMS proteins. ABC2 exporters evolved by intragenic duplication of a 3 TMS precursor, and ABC3 exporters evolved from a 4 TMS precursor which duplicated either extragenicly to give two 4 TMS proteins, both required for transport function, or intragenicly to give 8 or 10 TMS proteins. The 10 TMS proteins appear to have two extra TMSs between the two 4 TMS repeat units. Like the ABC exporters, it is possible that the integral membrane proteins of ABC uptake systems also evolved at least 3 times independently, based on their high resolution 3-dimensional structures. ABC uptake porters take up a large variety of nutrients, biosynthetic precursors, trace metals and vitamins, while exporters transport lipids, sterols, drugs, and a large variety of primary and secondary metabolites. Some of these exporters in humans are involved in tumor resistance, cystic fibrosis and a range of other inherited human diseases. High level expression of the genes encoding some of these exporters in both prokaryotic and eukaryotic organisms (including human) result in the development of resistance to multiple drugs such as antibiotics and anti-cancer agents. Hundreds of ABC transporters have been characterized from both prokaryotes and eukaryotes. ABC genes are essential for many processes in the cell, and mutations in human genes cause or contribute to several human genetic diseases. Forty eight ABC genes have been reported in humans. Among these, many have been characterized and shown to be causally related to diseases present in humans such as cystic fibrosis, adrenoleukodystrophy, Stargardt disease, drug-resistant tumors, Dubin-Johnson syndrome, Byler’s disease, progressive familiar intrahepatic cholestasis, X-linked sideroblastic anemia, ataxia, and persistent and hyperinsulimenic hypoglycemia. ABC transporters are also involved in multiple drug resistance, and this is how some of them were first identified. When the ABC transport proteins are overexpressed in cancer cells, they can export anticancer drugs and render tumors resistant."	Compact Audio Cassette|Q149757|cassette,element|Q379825|members,transport|Q7590|transport,family|Q8436|families,representative|Q3427349|representatives,phylum|Q38348|phyla,prokaryotes|Q19081|prokaryotes,human|Q5|humans	phylum|1.38957690320871e-05|0.007407407407407408,prokaryotes|5.238557715511543e-06|0.009146341463414634
12704294	Monomorium	Q1045834	4.237264603749615e-07	34	1	STEM.Biology	Monomorium is a genus of ants in the subfamily Myrmicinae.	"Monomorium is a genus of ants in the subfamily Myrmicinae. As of 2013 it contains about 396 species. It is distributed around the world, with many species native to the Old World tropics. It is considered to be ""one of the more important groups of ants,"" considering its widespread distribution, its diversity, and its variety of morphological and biological characteristics. It also includes several familiar pest species, such as the pharaoh ant (M. pharaonis), the Singapore ant (M. destructor), and the flower ant (M. floricola)."	genus|Q34740|genus,web crawler|Q45842|ants,Myrmicinae|Q1060265|Myrmicinae	genus|0.0012522989427143|0.0040787457267476126,Myrmicinae|1.0241272614461423e-05|0.0
20889	Miso	Q235169	6.535872940273517e-07	117	93	Culture.Food_and_drink	Miso (みそ or 味噌) is a traditional Japanese seasoning produced by fermenting soybeans with salt and koji (the fungus Aspergillus oryzae) and sometimes rice, barley, or other ingredients.	Miso (みそ or 味噌) is a traditional Japanese seasoning produced by fermenting soybeans with salt and koji (the fungus Aspergillus oryzae) and sometimes rice, barley, or other ingredients. The result is a thick paste used for sauces and spreads, pickling vegetables or meats, and mixing with dashi soup stock to serve as miso soup called misoshiru (味噌汁), a Japanese culinary staple. High in protein and rich in vitamins and minerals, miso played an important nutritional role in feudal Japan. Miso is still widely used in Japan, both in traditional and modern cooking, and has been gaining worldwide interest. Typically, miso is salty, but its flavor and aroma depend on various factors in the ingredients and fermentation process. Different varieties of miso have been described as salty, sweet, earthy, fruity, and savory.	Miso TV|Q6875860|Miso,seasoning|Q773108|seasoning,sodium chloride|Q2314|salt,fungus|Q764|fungus,Aspergillus oryzae|Q131911|Aspergillus oryzae,rice|Q5090|rice,Barley|Q4861153|barley,ingredient|Q10675206|ingredients	seasoning|1.23270394078307e-06|0.0,rice|3.401962923871025e-05|0.9587378640776699,ingredient|1.045720771352221e-06|0.1


================================ TRAIN SAMPLE ================================
~~~~~ CLEANED (_cw_cleaned.tsv): ~~~~~~
id	concept	complex_term	definition
337102	Biopsy	medical test	A biopsy is a medical test commonly performed by a surgeon, interventional radiologist, or an interventional cardiologist involving extraction of sample cells or tissues for examination to determine the presence or extent of a disease.
618227	Superpartner	particle physics	In particle physics, a superpartner (also sparticle) is a hypothetical elementary particle.
30044	Thorium	atomic number	Thorium is a chemical element with symbol Th and atomic number 90.
1066843	Vickrey_auction	bid	A Vickrey auction is a type of sealed-bid auction.
649434	Xyridaceae	angiosperms	The Xyridaceae are a family of flowering plants.
249863	Dumping_(pricing_policy)	economics	Dumping, in economics, is a kind of predatory pricing, especially in the context of international trade.
2364800	Environmental_impact_assessment	prior	Environmental assessment (EA) is the assessment of the environmental consequences (positive and negative) of a plan, policy, program, or actual projects prior to the decision to move forward with the proposed action.
51144831	Euphylliidae	leaf	Euphylliidae (Greek eu-, true; Greek phyllon, leaf) is a family of marine stony corals of the Scleractinia order.
1021200	Blaberidae	cockroach	Giant cockroaches, or blaberids (family Blaberidae) are the second-largest cockroach family.
74384	Morgan_Stanley	security	Morgan Stanley (NYSE: MS) is a leading global financial services firm providing investment banking, securities, wealth management and investment management services.
377734	Torpor	animal	Torpor is a state of decreased physiological activity in an animal, usually by a reduced body temperature and metabolic rate.
38121	Peperomia	plant	Peperomia (radiator plant) is one of the 2 large genera of the Piperaceae family, with more than 1000 recorded species.
514183	Tax_return_(United_States)	tax	Tax returns in the United States are reports filed with the Internal Revenue Service (IRS) or with the state or local tax collection agency (California Franchise Tax Board, for example) containing information used to calculate income tax or other taxes.
782544	Paris_Opera_Ballet	Paris Opera	"The Paris Opera Ballet (French: ""Ballet de l'Opéra national de Paris"") is an integral part of the Paris Opera and the oldest national ballet company."
1437371	Fatty_acid_metabolism	phospholipids	Fatty acid metabolism consists of catabolic processes that generate energy, and anabolic processes that create biologically important molecules (triglycerides, phospholipids, second messengers, local hormones and ketone bodies).

 ~~~~~~ RAW SCORES (_cw.tsv): ~~~~~~
page_id	concept	qid	score	frequency_indomain	frequency_outdomain	topic	first_sentence	summary	entities	cw
337102	Biopsy	Q179991	2.592929369291928e-06	828	133	STEM.Medicine_&_Health	A biopsy is a medical test commonly performed by a surgeon, interventional radiologist, or an interventional cardiologist involving extraction of sample cells or tissues for examination to determine the presence or extent of a disease.	A biopsy is a medical test commonly performed by a surgeon, interventional radiologist, or an interventional cardiologist involving extraction of sample cells or tissues for examination to determine the presence or extent of a disease. The tissue is generally examined under a microscope by a pathologist, and can also be analyzed chemically. When an entire lump or suspicious area is removed, the procedure is called an excisional biopsy. An incisional biopsy or core biopsy samples a portion of the abnormal tissue without attempting to remove the entire lesion or tumor. When a sample of tissue or fluid is removed with a needle in such a way that cells are removed without preserving the histological architecture of the tissue cells, the procedure is called a needle aspiration biopsy. Biopsies are most commonly performed for insight into possible cancerous and inflammatory conditions.	medical test|Q2671652|medical test,surgeon|Q774306|surgeon,Thanikachalam Sadagopan|Q23038239|cardiologist,extraction|Q844704|extraction,cells|Q7868|cells,tissue|Q40397|tissues,test|Q27318|examination,Presence|Q215408|presence,extent|Q389408|extent,disease|Q12136|disease	medical test|1.9746432289472414e-06|0.0625,disease|1.9940982968159257e-05|0.15063520871143377
618227	Superpartner	Q1051902	3.5197683092547105e-07	56	1	STEM.Physics	In particle physics, a superpartner (also sparticle) is a hypothetical elementary particle.	"In particle physics, a superpartner (also sparticle) is a hypothetical elementary particle. Supersymmetry is one of the synergistic theories in current high-energy physics that predicts the existence of these ""shadow"" particles. When considering extensions of the Standard Model, the s- prefix from sparticle is used to form names of superpartners of the Standard Model fermions (sfermions), e.g. the stop squark. The superpartners of Standard Model bosons have an -ino (bosinos) appended to their name, e.g. gluino, the set of all gauge superpartners are called the gauginos."	particle physics|Q18334|particle physics,elementary particle|Q43116|elementary particle	particle physics|1.5787995338264293e-05|0.047619047619047616,elementary particle|2.6988927799056475e-06|0.031446540880503145
30044	Thorium	Q1115	1.890166909417886e-06	172	576	STEM.Chemistry	Thorium is a chemical element with symbol Th and atomic number 90.	Thorium is a chemical element with symbol Th and atomic number 90. Thorium metal is silvery and tarnishes black when exposed to air, forming the dioxide; it is moderately hard, malleable, and has a high melting point. Thorium is an electropositive actinide, whose chemistry is dominated by the +4 oxidation state; it is quite reactive, prone to ignition on air when finely divided. Thorium is weakly radioactive: all of its known isotopes are unstable. The most stable isotope of thorium, 232Th, has a half-life of 14.05 billion years, or about the age of the universe; it decays very slowly via alpha decay, starting a decay chain named the thorium series that ends at stable 208Pb. Thorium is one of only two significantly radioactive elements that still occur naturally in large quantities as a primordial element (the other being uranium). It is estimated to be about three to four times more abundant than uranium in the Earth's crust, and is chiefly refined from monazite sands as a by-product of extracting rare-earth metals. Thorium was discovered in 1829 by the Norwegian amateur mineralogist Morten Thrane Esmark and identified by the Swedish chemist Jöns Jacob Berzelius, who named it after Thor, the Norse god of thunder. However, its first applications were developed only over half a century later, in the late 19th century. Thorium's radioactivity was widely acknowledged during the first decades of the 20th century. In the second half of that century, thorium's uses have been diminished or annulled by concerns over its radioactivity and availability of non-radioactive replacements. Uses in which thorium was once widely used but is only marginally used now include uses as an alloying element in TIG welding electrodes, as a material in high-end optics and scientific instrumentation, and as the light source in gas mantles. Thorium is predicted to be able to replace uranium as nuclear fuel in nuclear reactors, but only a few thorium reactors have yet been completed.	chemical element|Q11344|chemical element,atomic number|Q23809|atomic number	chemical element|8.305019618317163e-06|0.13414634146341464,atomic number|2.2628628558159053e-06|0.10526315789473684
1066843	Vickrey_auction	Q243758	3.332525612035962e-07	46	5	History_and_Society.Business_and_economics	A Vickrey auction is a type of sealed-bid auction.	A Vickrey auction is a type of sealed-bid auction. Bidders submit written bids without knowing the bid of the other people in the auction. The highest bidder wins but the price paid is the second-highest bid. This type of auction is strategically similar to an English auction and gives bidders an incentive to bid their true value. The auction was first described academically by Columbia University professor William Vickrey in 1961 though it had been used by stamp collectors since 1893. In 1797 Johann Wolfgang von Goethe sold a manuscript using a sealed-bid, second-price auction. Vickrey's original paper mainly considered auctions where only a single, indivisible good is being sold. The terms Vickrey auction and second-price sealed-bid auction are, in this case only, equivalent and used interchangeably. When either a divisible good or multiple identical goods are sold in a single auction, however, these terms are used differently. Vickrey auctions are much studied in economic literature but uncommon in practice. Generalized variants of the Vickrey auction for multiunit auctions exist, such as the generalized second-price auction used in Google's and Yahoo!'s online advertisement programmes (not incentive compatible) and the Vickrey-Clarke-Grove Auction (incentive compatible).	data type|Q190087|type,auction|Q177923|auction	bid|0|0,sealed|0|0,type|0|0
649434	Xyridaceae	Q131613	1.210811384416444e-06	57	2	STEM.Biology	The Xyridaceae are a family of flowering plants.	"The Xyridaceae are a family of flowering plants. The botanical name has been recognized by many taxonomists and is known as the yellow-eyed grass family. The APG II system, of 2003 (unchanged from the APG system of 1998), also recognizes this family, and assigns it to the order Poales in the clade commelinids, in the monocots. This treatment in APG II represents a slight change from the APG system of 1998, which had recognized the family Abolbodaceae for some of the plants included here; that family was unplaced as to order, but was assigned to this same clade (although APG used the spelling ""commelinoids""). The family contains almost 400 species in five genera, but most of the species are found in the genus Xyris (see also Abolboda). The species are mostly tropical and subtropical. The Cronquist system of 1981 also recognized such a family and placed it in the order Commelinales in the subclass Commelinidae in class Liliopsida in division Magnoliophyta. The Wettstein system, last updated in 1935, placed the family in order Enantioblastae. Xyris torta, twisted yellow-eyed grass, is on Minnesota's endangered species list."	family|Q8436|family,angiosperms|Q25314|flowering plants	angiosperms|0.0002852130312337|0.0017136329017517135
249863	Dumping_(pricing_policy)	Q467064	6.29315610114048e-07	67	99	History_and_Society.Business_and_economics	Dumping, in economics, is a kind of predatory pricing, especially in the context of international trade.	Dumping, in economics, is a kind of predatory pricing, especially in the context of international trade. It occurs when manufacturers export a product to another country at a price below the normal price. The objective of dumping is to increase market share in a foreign market by driving out competition and thereby create a monopoly situation where the exporter will be able to unilaterally dictate price and quality of the product.	economics|Q8134|economics,type|Q21146257|kind,Predatory pricing|Q1200561|predatory pricing,context|Q196626|context,international trade|Q178803|international trade	economics|5.347994947684938e-05|0.31955922865013775,international trade|6.188613084367594e-06|0.2357142857142857
2364800	Environmental_impact_assessment	Q320389	1.693245398496705e-06	76	519	STEM.Earth_and_environment	Environmental assessment (EA) is the assessment of the environmental consequences (positive and negative) of a plan, policy, program, or actual projects prior to the decision to move forward with the proposed action.	"Environmental assessment (EA) is the assessment of the environmental consequences (positive and negative) of a plan, policy, program, or actual projects prior to the decision to move forward with the proposed action. In this context, the term ""environmental impact assessment"" (EIA) is usually used when applied to actual projects by individuals or companies and the term ""strategic environmental assessment"" (SEA) applies to policies, plans and programmes most often proposed by organs of state. Environmental assessments may be governed by rules of administrative procedure regarding public participation and documentation of decision making, and may be subject to judicial review. The purpose of the assessment is to ensure that decision makers consider the environmental impacts when deciding whether or not to proceed with a project. The International Association for Impact Assessment (IAIA) defines an environmental impact assessment as ""the process of identifying, predicting, evaluating and mitigating the biophysical, social, and other relevant effects of development proposals prior to major decisions being taken and commitments made"". EIAs are unique in that they do not require adherence to a predetermined environmental outcome, but rather they require decision makers to account for environmental values in their decisions and to justify those decisions in light of detailed environmental studies and public comments on the potential environmental impacts."	test|Q27318|assessment,Electronic Arts|Q173941|EA,test|Q27318|assessment,consequent|Q261155|consequences,plan|Q1371819|plan,policy|Q1156854|policy,computer program|Q40056|program,project|Q170584|projects,decision|Q732833|decision,action film|Q188473|action	consequence|0|0,prior|0|0,proposed|0|0
51144831	Euphylliidae	Q1374198	4.041889427896301e-07	13	0	STEM.Biology	Euphylliidae (Greek eu-, true; Greek phyllon, leaf) is a family of marine stony corals of the Scleractinia order.	Euphylliidae (Greek eu-, true; Greek phyllon, leaf) is a family of marine stony corals of the Scleractinia order. The World Register of Marine Species lists the following genera: Catalaphyllia Wells, 1971 Ctenella Matthai, 1928 Euphyllia Dana, 1846 Galaxea Oken, 1815 Gyrosmilia Milne Edwards & Haime, 1851 Montigyra Matthai, 1928 Simplastrea Umbgrove, 1939	leaf|Q33971|leaf,family|Q8436|family,coral|Q171446|corals,degree of a polynomial|Q1473607|order	leaf|1.9848111622991168e-05|0.025502318392581144,coral|1.6229276417856855e-05|0.29310344827586204
1021200	Blaberidae	Q640108	1.301067693387668e-06	22	3	STEM.Biology	Giant cockroaches, or blaberids (family Blaberidae) are the second-largest cockroach family.	Giant cockroaches, or blaberids (family Blaberidae) are the second-largest cockroach family.	family|Q8436|family,cockroach|Q18123008|cockroach	cockroach|6.768699200489745e-06|0.10833333333333334
74384	Morgan_Stanley	Q334204	4.259933244426455e-06	447	667	History_and_Society.Business_and_economics	Morgan Stanley (NYSE: MS) is a leading global financial services firm providing investment banking, securities, wealth management and investment management services.	Morgan Stanley (NYSE: MS) is a leading global financial services firm providing investment banking, securities, wealth management and investment management services. It is headquartered at 1585 Broadway in the Morgan Stanley Building, Midtown Manhattan, New York City. With offices in more than 42 countries and more than 55,000 employees, the firm's clients include corporations, governments, institutions and individuals. Morgan Stanley, formed by J.P. Morgan & Co. partners Henry Sturgis Morgan (grandson of J.P. Morgan), Harold Stanley and others, came into existence on September 16, 1935, in response to the Glass–Steagall Act that required the splitting of commercial and investment banking businesses. In its first year the company operated with a 24% market share (US$1.1 billion) in public offerings and private placements. The main areas of business for the firm today are Institutional Securities, Wealth Management and Investment Management.	New York Stock Exchange|Q13677|NYSE,Microsoft|Q2283|MS,server|Q44127|services,investment|Q4290|investment,security|Q169489|securities,Wealth management|Q14947471|wealth management,server|Q44127|services	investment|1.1406870925403333e-05|0.07761194029850746,security|9.95750871271762e-06|0.057803468208092484,Wealth management|2.684584354338456e-06|0.10666666666666667
377734	Torpor	Q1651205	3.8107454200019013e-07	177	28	STEM.Biology	Torpor is a state of decreased physiological activity in an animal, usually by a reduced body temperature and metabolic rate.	"Torpor is a state of decreased physiological activity in an animal, usually by a reduced body temperature and metabolic rate. Torpor enables animals to survive periods of reduced food availability. The term ""torpor"" can refer to the time a hibernator spends at low body temperature, lasting days to weeks, or it can refer to a period of low body temperature and metabolism lasting less than 24 hours, as in ""daily torpor"". Animals that undergo daily torpor include birds (even tiny hummingbirds, notably Cypselomorphae) and some mammals, including many marsupial species, rodent species (such as mice), and bats. During the active part of their day, such animals maintain normal body temperature and activity levels, but their metabolic rate and body temperature drops during a portion of the day (usually night) to conserve energy. Torpor is often used to help animals survive during periods of colder temperatures, as it allows them to save the energy that would normally be used to maintain a high body temperature. Some animals seasonally go into long periods of inactivity, with reduced body temperature and metabolism, made up of multiple bouts of torpor. This is known as hibernation if it occurs during winter or aestivation if it occurs during the summer. Daily torpor, on the other hand, is not seasonally dependent and can be an important part of energy conservation at any time of year. Torpor is a well controlled thermoregulatory process and not, as previously thought, the result of switching off thermoregulation. Marsupial torpor differs from non-marsupial mammalian (Eutherial) torpor in the characteristics of arousal. Eutherial arousal relies on a heat-producing brown adipose tissue as a mechanism to accelerate rewarming. The mechanism of marsupial arousal is unknown, but appears not to rely on brown adipose tissue."	state|Q7275|state,activity|Q423220|activity,animal|Q729|animal,Body Temperature|Q4936868|body temperature,basal metabolism|Q623293|metabolic rate	animal|1.6143690780390494e-05|0.15877862595419848
38121	Peperomia	Q1354632	4.522194495723959e-07	36	9	STEM.Biology	Peperomia (radiator plant) is one of the 2 large genera of the Piperaceae family, with more than 1000 recorded species.	Peperomia (radiator plant) is one of the 2 large genera of the Piperaceae family, with more than 1000 recorded species. Most of them are compact, small perennial epiphytes growing on rotten wood. More than 1500 species have been recorded, occurring in all tropical and subtropical regions of the world, though concentrated in Central America and northern South America. A limited number of species (around 17) are found in Africa.	plant|Q756|plant,Genera|Q3100483|genera,family|Q8436|family,species|Q7432|species	plant|0.000244656925066|0.013740102468560783,species|0.0011913526997261|0.003761334378148438
514183	Tax_return_(United_States)	Q164278	3.702781319215742e-07	44	69	History_and_Society.Business_and_economics	Tax returns in the United States are reports filed with the Internal Revenue Service (IRS) or with the state or local tax collection agency (California Franchise Tax Board, for example) containing information used to calculate income tax or other taxes.	Tax returns in the United States are reports filed with the Internal Revenue Service (IRS) or with the state or local tax collection agency (California Franchise Tax Board, for example) containing information used to calculate income tax or other taxes. Tax returns are generally prepared using forms prescribed by the IRS or other applicable taxing authority.	Tax return|Q7689476|Tax returns,United States of America|Q30|United States,report|Q10870555|reports,Internal Revenue Service|Q973587|Internal Revenue Service,Internal Revenue Service|Q973587|IRS,tax|Q8161|tax,state|Q7275|state,California Franchise Tax Board|Q5020495|California Franchise Tax Board,template|Q12335479|example,information|Q11028|information,Income tax|Q2723740|income tax,tax|Q8161|taxes	tax|1.678844730394419e-05|0.22189349112426035,tax|1.678844730394419e-05|0.22189349112426035
782544	Paris_Opera_Ballet	Q805232	3.415140644030468e-06	341	80	Culture.Performing_arts	"The Paris Opera Ballet (French: ""Ballet de l'Opéra national de Paris"") is an integral part of the Paris Opera and the oldest national ballet company."	"The Paris Opera Ballet (French: ""Ballet de l'Opéra national de Paris"") is an integral part of the Paris Opera and the oldest national ballet company. Together with the Moscow Bolshoi Ballet and the London Royal Ballet it is regarded as one of the three most preeminent ballet companies in the world. Since August 2016 the company has been under the direction of Aurélie Dupont, the ""Directrice de la Danse"". The ballet company consists of 154 dancers, among them 17 Danseurs Étoiles. The principal dancers give 180 dance performances each year, primarily at the Palais Garnier. Just as prestigious as the Paris Opera Ballet is its dance school, the Paris Opera Ballet School (French: ""École de danse de l'Opéra national de Paris""), considered as the world's best dance school. Its former pupils have won a record of 20 Benois de la Danse awards. The school celebrated its tercentennial in 2013. The competition for admission to both institutions is extremely fierce. To be admitted there, to pass the annual competitive examinations in May, and to attend at least the final two classes is basically compulsory for dancers entering the Paris Opera Ballet. As its Ballet School is excellent and graduates many young dancers who are or the most part (95%) French, there are hardly any foreigners in the Paris Opera Ballet Company."	French|Q150|French,Paris|Q90|Paris,Ballet|Q4851625|Ballet,Germany|Q183|de,National|Q6970077|national,part|Q7401|part,Paris Opera|Q283339|Paris Opera,company|Q783794|company	Paris Opera|1.186935165358877e-05|0.004901960784313725
1437371	Fatty_acid_metabolism	Q14860867	4.388481522934008e-07	71	31	STEM.Biology	Fatty acid metabolism consists of catabolic processes that generate energy, and anabolic processes that create biologically important molecules (triglycerides, phospholipids, second messengers, local hormones and ketone bodies).	Fatty acid metabolism consists of catabolic processes that generate energy, and anabolic processes that create biologically important molecules (triglycerides, phospholipids, second messengers, local hormones and ketone bodies). Fatty acids are a family of molecules classified within the lipid macronutrient class. One role of fatty acids in animal metabolism is energy production, captured in the form of adenosine triphosphate (ATP). When compared to other macronutrient classes (carbohydrates and protein), fatty acids yield the most ATP on an energy per gram basis, when they are completely oxidized to CO2 and water by beta oxidation and the citric acid cycle. Fatty acids (mainly in the form of triglycerides) are therefore the foremost storage form of fuel in most animals, and to a lesser extent in plants. In addition, fatty acids are important components of the phospholipids that form the phospholipid bilayers out of which all the membranes of the cell are constructed (the cell wall, and the membranes that enclose all the organelles within the cells, such as the nucleus, the mitochondria, endoplasmic reticulum, and the Golgi apparatus). Fatty acids can also be cleaved, or partially cleaved, from their chemical attachments in the cell membrane to form second messengers within the cell, and local hormones in the immediate vicinity of the cell. The prostaglandins made from arachidonic acid stored in the cell membrane, are probably the most well known group of these local hormones.	Fatty acid metabolism|Q910741|Fatty acid metabolism,process|Q205663|processes,energy|Q11379|energy,process|Q205663|processes,molecule|Q11369|molecules,triglyceride|Q186319|triglycerides,phospholipids|Q186915|phospholipids,courier|Q848466|messengers,Local hormone|Q14623396|local hormones,ketone bodies|Q746183|ketone bodies	phospholipids|2.2778371745640227e-06|0.11235955056179775
